Cycle structure of random standardized permutations

In this article, we study a model of random permutations, which we call random standardized permutations, based on a sequence of i.i.d. random variables. This model generalizes others, such as the riffle-shuffle and the major-index-biased permutations. We first establish an exact result on the joint distribution of the number of cycles of given lengths, involving the notion of primitive words. From this result, we obtain various convergence results, most of which are proved using the method of moments. First we prove that the number of small cycles may have either a Poisson limit distribution, or a limit distribution given by a countable sum of independent geometric distributions. Then we establish a limit distribution for large cycles, which is the Poisson-Dirichlet process. Finally we prove a central limit theorem for the total number of cycles.

==> pts_majind.txt <==
x    y
1    706
2    892
3    274
4    76
5    298
6    393
7    636
8    895
9    110
10    200
11    245
12    835
13    981
14    482
15    820
16    822
17    826
18    844
19    848
20    874
21    125
22    177
23    227
24    279
25    435
26    761
27    783
28    67
29    79
30    88
31    137
32    183
33    210
34    377
35    430
36    451
37    488
38    519
39    553
40    857
41    126
42    147
43    173
44    189
45    193
46    199
47    220
48    293
49    295
50    319
51    344
52    455
53    534
54    570
55    575
56    578
57    684
58    717
59    731
60    743
61    760
62    791
63    814
64    986
65    7
66    48
67    287
68    351
69    422
70    515
71    528
72    552
73    635
74    649
75    683
76    698
77    725
78    770
79    799
80    811
81    832
82    845
83    937
84    953
85    969
86    995
87    16
88    152
89    175
90    238
91    263
92    266
93    299
94    425
95    439
96    459
97    462
98    477
99    485
100    516
101    517
102    561
103    580
104    584
105    588
106    617
107    618
108    638
109    697
110    703
111    786
112    802
113    817
114    881
115    894
116    938
117    1000
118    13
119    17
120    26
121    56
122    66
123    80
124    134
125    155
126    179
127    194
128    234
129    240
130    246
131    267
132    280
133    289
134    302
135    318
136    352
137    354
138    360
139    361
140    411
141    415
142    437
143    454
144    480
145    491
146    500
147    510
148    546
149    586
150    596
151    598
152    601
153    613
154    621
155    645
156    653
157    695
158    736
159    771
160    792
161    821
162    850
163    861
164    864
165    921
166    948
167    11
168    46
169    51
170    59
171    60
172    68
173    84
174    96
175    122
176    143
177    144
178    180
179    219
180    244
181    247
182    252
183    285
184    301
185    304
186    306
187    308
188    310
189    322
190    333
191    382
192    383
193    420
194    428
195    432
196    470
197    487
198    494
199    526
200    527
201    532
202    536
203    544
204    548
205    572
206    597
207    602
208    605
209    642
210    648
211    686
212    694
213    701
214    712
215    718
216    720
217    733
218    752
219    756
220    759
221    772
222    773
223    784
224    794
225    851
226    856
227    871
228    875
229    890
230    900
231    923
232    927
233    929
234    944
235    955
236    978
237    979
238    982
239    2
240    3
241    6
242    14
243    19
244    35
245    36
246    45
247    47
248    73
249    93
250    101
251    109
252    111
253    114
254    117
255    123
256    130
257    149
258    166
259    167
260    168
261    181
262    186
263    188
264    198
265    207
266    213
267    215
268    228
269    230
270    241
271    250
272    258
273    259
274    264
275    281
276    284
277    290
278    297
279    320
280    327
281    334
282    335
283    338
284    341
285    342
286    349
287    374
288    385
289    399
290    404
291    429
292    433
293    434
294    436
295    447
296    449
297    453
298    458
299    471
300    478
301    486
302    529
303    530
304    589
305    593
306    609
307    632
308    640
309    662
310    665
311    668
312    671
313    676
314    692
315    693
316    713
317    716
318    719
319    745
320    776
321    796
322    797
323    800
324    807
325    808
326    809
327    813
328    815
329    824
330    827
331    833
332    838
333    849
334    866
335    868
336    878
337    884
338    899
339    924
340    926
341    930
342    949
343    958
344    962
345    964
346    975
347    984
348    8
349    10
350    12
351    25
352    28
353    40
354    44
355    50
356    55
357    58
358    61
359    63
360    75
361    77
362    78
363    95
364    99
365    116
366    119
367    128
368    136
369    140
370    145
371    153
372    176
373    178
374    187
375    204
376    206
377    212
378    214
379    235
380    237
381    260
382    273
383    277
384    282
385    300
386    311
387    321
388    328
389    345
390    359
391    363
392    366
393    372
394    375
395    378
396    387
397    391
398    392
399    395
400    400
401    401
402    409
403    418
404    421
405    424
406    431
407    440
408    465
409    467
410    469
411    472
412    474
413    479
414    493
415    502
416    506
417    518
418    545
419    579
420    581
421    590
422    591
423    592
424    595
425    604
426    608
427    611
428    616
429    619
430    622
431    627
432    651
433    661
434    681
435    685
436    691
437    710
438    721
439    724
440    754
441    757
442    767
443    768
444    769
445    778
446    779
447    789
448    795
449    801
450    810
451    828
452    831
453    834
454    836
455    841
456    852
457    853
458    854
459    858
460    859
461    862
462    863
463    867
464    885
465    886
466    888
467    891
468    908
469    909
470    910
471    913
472    915
473    918
474    925
475    932
476    951
477    956
478    959
479    977
480    983
481    992
482    993
483    994
484    4
485    23
486    27
487    29
488    33
489    43
490    52
491    53
492    62
493    65
494    69
495    70
496    72
497    82
498    89
499    94
500    102
501    104
502    105
503    108
504    120
505    121
506    127
507    135
508    142
509    148
510    151
511    154
512    162
513    163
514    165
515    174
516    184
517    192
518    195
519    201
520    202
521    203
522    205
523    218
524    222
525    224
526    232
527    233
528    236
529    243
530    248
531    249
532    251
533    254
534    269
535    272
536    276
537    286
538    288
539    294
540    303
541    305
542    313
543    316
544    317
545    325
546    326
547    336
548    337
549    340
550    346
551    348
552    353
553    356
554    358
555    362
556    364
557    367
558    368
559    371
560    380
561    384
562    389
563    396
564    397
565    398
566    402
567    408
568    413
569    419
570    426
571    450
572    457
573    461
574    463
575    468
576    473
577    476
578    481
579    483
580    484
581    489
582    495
583    498
584    503
585    507
586    509
587    511
588    513
589    523
590    524
591    525
592    537
593    538
594    540
595    543
596    554
597    555
598    562
599    563
600    565
601    571
602    577
603    587
604    600
605    603
606    606
607    610
608    612
609    615
610    623
611    624
612    625
613    630
614    631
615    634
616    637
617    641
618    643
619    647
620    650
621    658
622    663
623    664
624    666
625    672
626    674
627    675
628    678
629    679
630    687
631    699
632    708
633    726
634    727
635    730
636    735
637    739
638    748
639    750
640    751
641    758
642    762
643    764
644    765
645    766
646    787
647    788
648    803
649    804
650    806
651    812
652    829
653    830
654    839
655    840
656    843
657    846
658    855
659    872
660    877
661    879
662    880
663    882
664    883
665    887
666    889
667    896
668    905
669    916
670    917
671    920
672    934
673    940
674    943
675    950
676    952
677    960
678    963
679    970
680    971
681    973
682    987
683    989
684    990
685    996
686    997
687    999
688    1
689    5
690    9
691    15
692    18
693    20
694    21
695    22
696    24
697    30
698    31
699    32
700    34
701    37
702    38
703    39
704    41
705    42
706    49
707    54
708    57
709    64
710    71
711    74
712    81
713    83
714    85
715    86
716    87
717    90
718    91
719    92
720    97
721    98
722    100
723    103
724    106
725    107
726    112
727    113
728    115
729    118
730    124
731    129
732    131
733    132
734    133
735    138
736    139
737    141
738    146
739    150
740    156
741    157
742    158
743    159
744    160
745    161
746    164
747    169
748    170
749    171
750    172
751    182
752    185
753    190
754    191
755    196
756    197
757    208
758    209
759    211
760    216
761    217
762    221
763    223
764    225
765    226
766    229
767    231
768    239
769    242
770    253
771    255
772    256
773    257
774    261
775    262
776    265
777    268
778    270
779    271
780    275
781    278
782    283
783    291
784    292
785    296
786    307
787    309
788    312
789    314
790    315
791    323
792    324
793    329
794    330
795    331
796    332
797    339
798    343
799    347
800    350
801    355
802    357
803    365
804    369
805    370
806    373
807    376
808    379
809    381
810    386
811    388
812    390
813    394
814    403
815    405
816    406
817    407
818    410
819    412
820    414
821    416
822    417
823    423
824    427
825    438
826    441
827    442
828    443
829    444
830    445
831    446
832    448
833    452
834    456
835    460
836    464
837    466
838    475
839    490
840    492
841    496
842    497
843    499
844    501
845    504
846    505
847    508
848    512
849    514
850    520
851    521
852    522
853    531
854    533
855    535
856    539
857    541
858    542
859    547
860    549
861    550
862    551
863    556
864    557
865    558
866    559
867    560
868    564
869    566
870    567
871    568
872    569
873    573
874    574
875    576
876    582
877    583
878    585
879    594
880    599
881    607
882    614
883    620
884    626
885    628
886    629
887    633
888    639
889    644
890    646
891    652
892    654
893    655
894    656
895    657
896    659
897    660
898    667
899    669
900    670
901    673
902    677
903    680
904    682
905    688
906    689
907    690
908    696
909    700
910    702
911    704
912    705
913    707
914    709
915    711
916    714
917    715
918    722
919    723
920    728
921    729
922    732
923    734
924    737
925    738
926    740
927    741
928    742
929    744
930    746
931    747
932    749
933    753
934    755
935    763
936    774
937    775
938    777
939    780
940    781
941    782
942    785
943    790
944    793
945    798
946    805
947    816
948    818
949    819
950    823
951    825
952    837
953    842
954    847
955    860
956    865
957    869
958    870
959    873
960    876
961    893
962    897
963    898
964    901
965    902
966    903
967    904
968    906
969    907
970    911
971    912
972    914
973    919
974    922
975    928
976    931
977    933
978    935
979    936
980    939
981    941
982    942
983    945
984    946
985    947
986    954
987    957
988    961
989    965
990    966
991    967
992    968
993    972
994    974
995    976
996    980
997    985
998    988
999    991
1000    998

==> pts_riffleshuffle.txt <==
x    y
1    26
2    27
3    1
4    28
5    29
6    30
7    31
8    32
9    2
10    3
11    33
12    4
13    34
14    5
15    35
16    36
17    6
18    7
19    8
20    9
21    37
22    10
23    11
24    38
25    12
26    39
27    40
28    13
29    41
30    14
31    42
32    43
33    15
34    16
35    44
36    45
37    17
38    46
39    18
40    47
41    19
42    20
43    48
44    49
45    21
46    22
47    23
48    24
49    50
50    51
51    25
52    52
